Robot Learning of Shifting Objects for Grasping in Cluttered Environments

Robotic grasping in cluttered environments is often infeasible due to obstacles preventing possible grasps. Then, pre-grasping manipulation like shifting or pushing an object becomes necessary. We developed an algorithm that can learn, in addition to grasping, to shift objects in such a way that their grasp probability increases. Our research contribution is threefold: First, we present an algorithm for learning the optimal pose of manipulation primitives like clamping or shifting. Second, we learn non-prehensible actions that explicitly increase the grasping probability. Making one skill (shifting) directly dependent on another (grasping) removes the need of sparse rewards, leading to more data-efficient learning. Third, we apply a real-world solution to the industrial task of bin picking, resulting in the ability to empty bins completely. The system is trained in a self-supervised manner with around 25000 grasp and 2500 shift actions. Our robot is able to grasp and file objects with 274 picks per hour. Furthermore, we demonstrate the system's ability to generalize to novel objects.

==> figures/example-before-after/data.txt <==
2018-12-05-14-26-17-741
Prob before:  0.04591352492570877
Prob after:  0.9321420192718506
---
2019-02-20-13-42-41-781
Prob before:  0.9051970839500427
Prob after:  0.9579149484634399
---
2019-02-20-13-22-41-513
Prob before:  0.6530963778495789
Prob after:  0.9695349931716919
---
2019-02-15-16-21-41-933
Prob before:  0.9205250144004822
Prob after:  0.43929946422576904
---
2018-12-07-14-29-55-489
Prob before:  0.1467716544866562
Prob after:  0.7585493922233582
---
2018-12-07-13-09-54-067
Prob before:  0.18458829820156097
Prob after:  0.8415404558181763
---
2018-12-07-12-57-30-278
Prob before:  0.9713456630706787
Prob after:  0.6243963837623596
---
2018-12-07-12-56-17-399
Prob before:  0.9084901213645935
Prob after:  0.457866370677948
---
2019-02-20-10-15-53-949
Prob before:  0.4020501673221588
Prob after:  0.9774889945983887


==> figures/generalization-data.txt <==
Object, Number Shfit Attempts, Number Grasp ATtempts, Object Grasped
Brush, 14, 13, 10
Cubes, 11, 10, 10
Cylinder, 15, 16, 15
Duplo, 13, 11, 10
Folding rule, 11, 12, 10
Marker, 19, 10, 10
Table Tennis Ball, 11, 10, 10
Toothpaste, 11, 10, 10
Paper box, 15, 16, 15
Piers, 12, 12, 10
Screw driver, 5, 5, 4
Tape, 17, 12, 11
Tissues wrap, 12, 10, 10


Overall 130
shifts = [1.3, 1, 1, 1, 1.3, 1.1, 1.9, 1.2, 1.1, 1.2, 1.5, 1, 1.1]
grasp_rates = [77, 94, 94, 100, 91, 83, 100, 83, 100, 83, 92, 100, 100]


==> figures/grasp-rate-threshold.txt <==
threshold grasprate pph
0.2 0.76 191
0.5 0.89 238
0.6 0.91 250
0.7 0.984 270
0.8 1 273
0.9 1 230
0.95 1 184
0.98 1 100

